The Next Generation Virgo Cluster Survey (NGVS). III. A Catalog of Surface Brightness Fluctuation Distances and the Three-Dimensional Distribution of Galaxies in the Virgo Cluster

The surface brightness fluctuation (SBF) method is a robust and efficient way of measuring distances to galaxies containing evolved stellar populations. Although many recent applications of the method have used space-based imaging, SBF remains a powerful technique for ground-based telescopes. Deep, wide-field imaging surveys with subarsecond seeing enable SBF measurements for numerous nearby galaxies. Using a preliminary calibration, Cantiello et al. (2018) presented SBF distances for 89 bright, mainly early-type galaxies observed in the Next Generation Virgo Cluster Survey (NGVS). Here, we present a refined calibration and SBF distances for 278 galaxies extending several magnitudes fainter than in previous work. The derived distances have uncertainties of 5-12\% depending on the properties of the individual galaxies, and our sample is more than three times larger than any previous SBF study of this region. Virgo has a famously complex structure with numerous subclusters, clouds and groups; we associate individual galaxies with the various substructures and map their three-dimensional spatial distribution. Curiously, subcluster A, centered around M87, appears to have two peaks in distance: the main peak at $\sim$16.5 Mpc and a smaller one at $\sim$19.4 Mpc. Subclusters B and C have distances of $\sim$15.8 Mpc. The W and W' groups form a filament-like structure, extending more than 15~Mpc behind the cluster with a commensurate velocity increase of $\sim$1000 \kms\ along its length. These measurements are a valuable resource for future studies of the relationship between galaxy properties and local environment within a dynamic and evolving region.

==> tab_fit.txt <==
#Fitting parameters
        3deg fit  
color   rms0    chi2    rms_cos    
u-z     0.177   1.05     0.061
u-i     0.194   1.02     0.099
g-z     0.175   1.07     0.054
g-i     0.189   1.04     0.090
mean	0.1875	1.045	 0.076
        2deg fit
color   rms0    chi2    rms_cos    
u-z     0.178   1.05     0.063
u-i     0.188   1.04     0.087
g-z     0.175   1.07     0.056
g-i     0.193   1.04     0.098
mean	0.1835	1.05	 0.076
        1deg fit
color   rms0    chi2    rms_cos    
u-z     0.179   1.02     0.067
u-i     0.204   1.04     0.118
g-z     0.175   1.06     0.053
g-i     0.204   1.03     0.117
mean	0.1905	1.0375	 0.08875
        4deg fit  
color   rms0    chi2    rms_cos    
u-z     0.171   1.07     0.039
u-i     0.187   1.04     0.086
g-z     0.166   1.12       nan
g-i     0.191   1.06     0.094
mean	0.1787	1.0725	 0.073+nan
        5deg fit  
color   rms0    chi2    rms_cos    
u-z     0.177   1.04     0.061
u-i     0.193   1.03     0.099 
g-z     0.174   1.05     0.050
g-i     0.188   1.06     0.088
mean	0.183	1.045	 0.0745
-----------
all
median	0.183	1.045	0.086


